Interoperator fixed-mobile network sharing

We propose the novel idea of interoperator fixed-mobile network sharing, which can be software-defined and readily-deployed. We study the benefits which the sharing brings in terms of resiliency, and show that, with the appropriate placement of a few active nodes, the mean service downtime can be reduced more than threefold by providing interoperator communication to as little as one optical network unit in one hundred. The implementation of the proposed idea can be carried out in stages when needed (the pay-as-you-grow deployment), and in those parts of the network where high service availability is needed most, e.g., in a business district. While the performance should expectedly increase, we show the resiliency is brought almost out of thin air by using redundant resources of different operators. We evaluated the service availability for 87400 networks with the relative standard error of the sample mean below 1%.

==> aw0r.txt <==
0 0.998971 2.28336e-05
0.05 0.998964 0.000101381
0.1 0.998955 0.000174023
0.15 0.998949 0.00018768
0.2 0.998941 0.000219166
0.25 0.998936 0.000230101
0.3 0.998929 0.000235639
0.35 0.998922 0.000250016
0.4 0.998915 0.000248598
0.45 0.998906 0.000250872
0.5 0.998899 0.000261524
0.55 0.998892 0.000261768
0.6 0.998886 0.000269085
0.65 0.99888 0.00025873
0.7 0.99887 0.000250457
0.75 0.998863 0.000239489
0.8 0.998855 0.00022417
0.85 0.998848 0.000203154
0.9 0.99884 0.000177343
0.95 0.998831 0.000117565
1 0.998825 2.94764e-05


==> data.txt <==
0.001 0 0.998972 2.41242e-05
0.001 0.05 0.999006 0.00117368
0.001 0.1 0.999051 0.00182741
0.001 0.15 0.999067 0.00193868
0.001 0.2 0.999102 0.00221801
0.001 0.25 0.999117 0.00224328
0.001 0.3 0.999145 0.00229311
0.001 0.35 0.99917 0.00244165
0.001 0.4 0.999195 0.00243369
0.001 0.45 0.999232 0.00254688
0.001 0.5 0.999264 0.00256154
0.001 0.55 0.999281 0.00251465
0.001 0.6 0.999297 0.0024918
0.001 0.65 0.999319 0.00244861
0.001 0.7 0.999357 0.00237488
0.001 0.75 0.999374 0.00233429
0.001 0.8 0.999403 0.00223068
0.001 0.85 0.999433 0.00205114
0.001 0.9 0.999456 0.00188876
0.001 0.95 0.999476 0.00172887
0.001 1 0.99949 0.00156746

0.002 0 0.998973 2.51003e-05
0.002 0.05 0.999016 0.00117731
0.002 0.1 0.999072 0.0018538
0.002 0.15 0.999097 0.00194515
0.002 0.2 0.999131 0.00220602
0.002 0.25 0.999151 0.00222007
0.002 0.3 0.999189 0.00227762
0.002 0.35 0.999224 0.0023479
0.002 0.4 0.999252 0.00232349
0.002 0.45 0.999294 0.00237648
0.002 0.5 0.999328 0.00233207
0.002 0.55 0.999347 0.00227548
0.002 0.6 0.999367 0.00221815
0.002 0.65 0.999392 0.00214204
0.002 0.7 0.999438 0.00194445
0.002 0.75 0.999459 0.00185666
0.002 0.8 0.999484 0.0017658
0.002 0.85 0.999508 0.0016292
0.002 0.9 0.999527 0.00150137
0.002 0.95 0.999548 0.00128471
0.002 1 0.999561 0.00112587

0.003 0 0.998974 2.52563e-05
0.003 0.05 0.999027 0.0011752
0.003 0.1 0.999088 0.00181274
0.003 0.15 0.999123 0.00189292
0.003 0.2 0.999161 0.00212033
0.003 0.25 0.999184 0.00212504
0.003 0.3 0.999229 0.00219542
0.003 0.35 0.999266 0.00226113
0.003 0.4 0.999299 0.00219463
0.003 0.45 0.999342 0.00219473
0.003 0.5 0.999377 0.0021617
0.003 0.55 0.999399 0.00207452
0.003 0.6 0.999418 0.00203219
0.003 0.65 0.999445 0.00189937
0.003 0.7 0.999487 0.00173441
0.003 0.75 0.999507 0.00165353
0.003 0.8 0.999531 0.00154683
0.003 0.85 0.999551 0.00147535
0.003 0.9 0.99957 0.0013157
0.003 0.95 0.999593 0.00103183
0.003 1 0.999605 0.000868896

0.004 0 0.998975 2.55007e-05
0.004 0.05 0.999034 0.00117587
0.004 0.1 0.999098 0.00180244
0.004 0.15 0.999138 0.00186906
0.004 0.2 0.999178 0.00207103
0.004 0.25 0.999205 0.00207719
0.004 0.3 0.999252 0.00212755
0.004 0.35 0.999289 0.00220733
0.004 0.4 0.999327 0.00212121
0.004 0.45 0.999374 0.00208629
0.004 0.5 0.999408 0.00205021
0.004 0.55 0.999432 0.00192902
0.004 0.6 0.999451 0.00187169
0.004 0.65 0.999479 0.00172112
0.004 0.7 0.999521 0.00151141
0.004 0.75 0.999543 0.0013854
0.004 0.8 0.999565 0.00129505
0.004 0.85 0.999583 0.00121137
0.004 0.9 0.999601 0.00104493
0.004 0.95 0.999627 0.0006154
0.004 1 0.999637 0.000392919

0.005 0 0.998976 2.54725e-05
0.005 0.05 0.999039 0.00117982
0.005 0.1 0.999108 0.00178584
0.005 0.15 0.999149 0.00185154
0.005 0.2 0.999193 0.00202403
0.005 0.25 0.999221 0.00202888
0.005 0.3 0.999273 0.00205991
0.005 0.35 0.999315 0.00212948
0.005 0.4 0.999354 0.00203263
0.005 0.45 0.999404 0.00196434
0.005 0.5 0.999437 0.00193461
0.005 0.55 0.999464 0.00176977
0.005 0.6 0.999483 0.00169321
0.005 0.65 0.999511 0.00155187
0.005 0.7 0.999551 0.00134823
0.005 0.75 0.999572 0.00122676
0.005 0.8 0.999594 0.00111449
0.005 0.85 0.999612 0.00101753
0.005 0.9 0.999631 0.000800779
0.005 0.95 0.999654 0.000407827
0.005 1 0.99966 0.000348469

0.006 0 0.998977 2.60467e-05
0.006 0.05 0.999041 0.00117874
0.006 0.1 0.999112 0.00177511
0.006 0.15 0.99916 0.00182075
0.006 0.2 0.999207 0.00197207
0.006 0.25 0.99924 0.00196062
0.006 0.3 0.999294 0.00198266
0.006 0.35 0.999341 0.00204517
0.006 0.4 0.999379 0.00192511
0.006 0.45 0.999427 0.00187879
0.006 0.5 0.999459 0.00186028
0.006 0.55 0.999488 0.00167228
0.006 0.6 0.999508 0.0015891
0.006 0.65 0.999536 0.0014485
0.006 0.7 0.999576 0.0012245
0.006 0.75 0.999596 0.00112116
0.006 0.8 0.999618 0.00100435
0.006 0.85 0.999634 0.000899471
0.006 0.9 0.999652 0.000678516
0.006 0.95 0.999672 0.000340442
0.006 1 0.999677 0.000310099

0.007 0 0.998978 2.7437e-05
0.007 0.05 0.999044 0.00117915
0.007 0.1 0.999116 0.00177136
0.007 0.15 0.999166 0.00181814
0.007 0.2 0.999214 0.00196317
0.007 0.25 0.999247 0.00194699
0.007 0.3 0.999302 0.00195647
0.007 0.35 0.99935 0.00201083
0.007 0.4 0.999389 0.00189149
0.007 0.45 0.999437 0.00183944
0.007 0.5 0.999469 0.00182239
0.007 0.55 0.999499 0.00162966
0.007 0.6 0.999519 0.0015532
0.007 0.65 0.99955 0.00138553
0.007 0.7 0.99959 0.00117169
0.007 0.75 0.999608 0.00109461
0.007 0.8 0.999629 0.00098674
0.007 0.85 0.999645 0.000878517
0.007 0.9 0.999662 0.000671909
0.007 0.95 0.999682 0.000324947
0.007 1 0.999687 0.000298879

0.008 0 0.998979 2.82271e-05
0.008 0.05 0.999045 0.00117682
0.008 0.1 0.999121 0.00178007
0.008 0.15 0.999174 0.00180992
0.008 0.2 0.999223 0.00196003
0.008 0.25 0.999257 0.00194897
0.008 0.3 0.999312 0.00195067
0.008 0.35 0.999361 0.00199342
0.008 0.4 0.9994 0.00186821
0.008 0.45 0.999452 0.00178928
0.008 0.5 0.999484 0.00176403
0.008 0.55 0.999514 0.00158058
0.008 0.6 0.999534 0.00150223
0.008 0.65 0.999563 0.00135011
0.008 0.7 0.999601 0.00113653
0.008 0.75 0.999619 0.00105425
0.008 0.8 0.999641 0.000931393
0.008 0.85 0.999657 0.000780291
0.008 0.9 0.999674 0.000614033
0.008 0.95 0.999694 0.00027789
0.008 1 0.999699 0.000252129

0.009 0 0.99898 2.83685e-05
0.009 0.05 0.999047 0.00117571
0.009 0.1 0.999125 0.0017731
0.009 0.15 0.99918 0.00180377
0.009 0.2 0.999232 0.00194184
0.009 0.25 0.999267 0.001929
0.009 0.3 0.999323 0.00191787
0.009 0.35 0.999372 0.00195516
0.009 0.4 0.999412 0.00181574
0.009 0.45 0.999467 0.00167555
0.009 0.5 0.999499 0.00163383
0.009 0.55 0.999529 0.00147184
0.009 0.6 0.99955 0.00137355
0.009 0.65 0.999578 0.00124109
0.009 0.7 0.999615 0.00104087
0.009 0.75 0.999633 0.000968028
0.009 0.8 0.999654 0.000821308
0.009 0.85 0.99967 0.000726742
0.009 0.9 0.999685 0.00057267
0.009 0.95 0.999704 0.000253849
0.009 1 0.999709 0.000217691

0.01 0 0.998981 2.76592e-05
0.01 0.05 0.999049 0.00117154
0.01 0.1 0.999128 0.00176494
0.01 0.15 0.999183 0.00179289
0.01 0.2 0.999237 0.0019244
0.01 0.25 0.999273 0.00189542
0.01 0.3 0.999331 0.00187016
0.01 0.35 0.99938 0.00189572
0.01 0.4 0.999421 0.00176322
0.01 0.45 0.999475 0.00163868
0.01 0.5 0.999507 0.00159707
0.01 0.55 0.999538 0.00144311
0.01 0.6 0.99956 0.00134086
0.01 0.65 0.999588 0.00119423
0.01 0.7 0.999625 0.000985523
0.01 0.75 0.999645 0.000858306
0.01 0.8 0.999666 0.000691689
0.01 0.85 0.999682 0.00060249
0.01 0.9 0.999696 0.000454219
0.01 0.95 0.999712 0.000235621
0.01 1 0.999718 0.000197034

0.02 0 0.998991 3.40962e-05
0.02 0.05 0.999067 0.0011718
0.02 0.1 0.999154 0.00173071
0.02 0.15 0.999217 0.00173345
0.02 0.2 0.999278 0.00183718
0.02 0.25 0.999319 0.00178578
0.02 0.3 0.999382 0.00172959
0.02 0.35 0.999435 0.00172847
0.02 0.4 0.999478 0.00158166
0.02 0.45 0.999535 0.00136518
0.02 0.5 0.99957 0.00128818
0.02 0.55 0.999602 0.00113353
0.02 0.6 0.999626 0.00104597
0.02 0.65 0.999652 0.000864742
0.02 0.7 0.999685 0.000681679
0.02 0.75 0.999704 0.000553084
0.02 0.8 0.999722 0.000444273
0.02 0.85 0.999736 0.000374826
0.02 0.9 0.999749 0.000273481
0.02 0.95 0.999761 0.000166576
0.02 1 0.999768 0.000114235

0.03 0 0.999001 3.87835e-05
0.03 0.05 0.999083 0.00115065
0.03 0.1 0.999175 0.00168687
0.03 0.15 0.999242 0.00168642
0.03 0.2 0.999306 0.00178467
0.03 0.25 0.99935 0.00172608
0.03 0.3 0.999414 0.00164468
0.03 0.35 0.999468 0.00162956
0.03 0.4 0.999512 0.00146971
0.03 0.45 0.999569 0.00125874
0.03 0.5 0.999606 0.00115701
0.03 0.55 0.999637 0.00101014
0.03 0.6 0.999661 0.000924797
0.03 0.65 0.999688 0.000765012
0.03 0.7 0.999718 0.000622991
0.03 0.75 0.999737 0.0005104
0.03 0.8 0.999754 0.000407112
0.03 0.85 0.999768 0.000334311
0.03 0.9 0.999781 0.0002343
0.03 0.95 0.999793 0.000180542
0.03 1 0.9998 0.000117793

0.04 0 0.999011 4.05481e-05
0.04 0.05 0.999095 0.00113248
0.04 0.1 0.999191 0.001642
0.04 0.15 0.999261 0.00164143
0.04 0.2 0.999327 0.00172797
0.04 0.25 0.999373 0.00165853
0.04 0.3 0.999438 0.00158086
0.04 0.35 0.999492 0.00155404
0.04 0.4 0.999538 0.00138152
0.04 0.45 0.999593 0.00119111
0.04 0.5 0.999631 0.00106653
0.04 0.55 0.999662 0.000928919
0.04 0.6 0.999686 0.000844225
0.04 0.65 0.999712 0.000693615
0.04 0.7 0.999741 0.000568114
0.04 0.75 0.99976 0.000462337
0.04 0.8 0.999776 0.000360912
0.04 0.85 0.99979 0.000293836
0.04 0.9 0.999803 0.000210843
0.04 0.95 0.999814 0.000166599
0.04 1 0.999822 0.000108973

0.05 0 0.999021 4.76641e-05
0.05 0.05 0.999107 0.00112353
0.05 0.1 0.999205 0.00161962
0.05 0.15 0.999277 0.00160462
0.05 0.2 0.999344 0.00168764
0.05 0.25 0.999391 0.00161601
0.05 0.3 0.999456 0.00152525
0.05 0.35 0.999511 0.0014868
0.05 0.4 0.999557 0.00131179
0.05 0.45 0.999611 0.00113214
0.05 0.5 0.999649 0.00101368
0.05 0.55 0.999681 0.000872614
0.05 0.6 0.999706 0.000776238
0.05 0.65 0.999731 0.000632225
0.05 0.7 0.999759 0.000505856
0.05 0.75 0.999777 0.000405873
0.05 0.8 0.999793 0.000311535
0.05 0.85 0.999807 0.000258037
0.05 0.9 0.999819 0.000186475
0.05 0.95 0.99983 0.000147522
0.05 1 0.999838 9.27296e-05

0.06 0 0.999031 5.1626e-05
0.06 0.05 0.999118 0.00110844
0.06 0.1 0.999216 0.00159542
0.06 0.15 0.999289 0.00156956
0.06 0.2 0.999356 0.00165065
0.06 0.25 0.999404 0.00158162
0.06 0.3 0.999469 0.00148772
0.06 0.35 0.999524 0.00144173
0.06 0.4 0.99957 0.00127389
0.06 0.45 0.999624 0.00108963
0.06 0.5 0.999662 0.000967562
0.06 0.55 0.999695 0.000821292
0.06 0.6 0.999719 0.0007362
0.06 0.65 0.999745 0.000585867
0.06 0.7 0.999772 0.000459306
0.06 0.75 0.99979 0.000359071
0.06 0.8 0.999805 0.000270391
0.06 0.85 0.999819 0.000210821
0.06 0.9 0.999831 0.000149796
0.06 0.95 0.999842 0.000111554
0.06 1 0.99985 7.63993e-05

0.07 0 0.99904 5.68679e-05
0.07 0.05 0.999128 0.00109768
0.07 0.1 0.999226 0.00157551
0.07 0.15 0.9993 0.00154768
0.07 0.2 0.999368 0.00162759
0.07 0.25 0.999416 0.00155523
0.07 0.3 0.999481 0.00146349
0.07 0.35 0.999535 0.00140865
0.07 0.4 0.999582 0.00123538
0.07 0.45 0.999636 0.00104958
0.07 0.5 0.999674 0.000935135
0.07 0.55 0.999706 0.000785402
0.07 0.6 0.99973 0.00069731
0.07 0.65 0.999756 0.000547803
0.07 0.7 0.999782 0.000426707
0.07 0.75 0.9998 0.000333646
0.07 0.8 0.999815 0.0002544
0.07 0.85 0.999828 0.000196557
0.07 0.9 0.99984 0.000139521
0.07 0.95 0.999851 9.60386e-05
0.07 1 0.999859 7.45533e-05

0.08 0 0.99905 6.09091e-05
0.08 0.05 0.999137 0.00108502
0.08 0.1 0.999235 0.00155837
0.08 0.15 0.999309 0.00152354
0.08 0.2 0.999377 0.00160003
0.08 0.25 0.999426 0.00152686
0.08 0.3 0.99949 0.00143051
0.08 0.35 0.999544 0.00137404
0.08 0.4 0.999591 0.00119668
0.08 0.45 0.999644 0.00101787
0.08 0.5 0.999681 0.000910033
0.08 0.55 0.999713 0.000770949
0.08 0.6 0.999738 0.000679158
0.08 0.65 0.999764 0.000531967
0.08 0.7 0.999789 0.000418087
0.08 0.75 0.999807 0.000320141
0.08 0.8 0.999822 0.000240493
0.08 0.85 0.999835 0.000180367
0.08 0.9 0.999847 0.000125618
0.08 0.95 0.999858 8.43118e-05
0.08 1 0.999866 6.0246e-05

0.09 0 0.99906 6.64159e-05
0.09 0.05 0.999147 0.00107146
0.09 0.1 0.999244 0.00153923
0.09 0.15 0.999317 0.00150176
0.09 0.2 0.999386 0.00157104
0.09 0.25 0.999434 0.0014981
0.09 0.3 0.999498 0.00139892
0.09 0.35 0.999552 0.00134132
0.09 0.4 0.999598 0.00117233
0.09 0.45 0.999651 0.000994563
0.09 0.5 0.999687 0.000885062
0.09 0.55 0.999719 0.000741148
0.09 0.6 0.999744 0.000654989
0.09 0.65 0.99977 0.000512823
0.09 0.7 0.999795 0.000399988
0.09 0.75 0.999812 0.000310004
0.09 0.8 0.999827 0.000233647
0.09 0.85 0.99984 0.000171471
0.09 0.9 0.999852 0.000120704
0.09 0.95 0.999863 7.76125e-05
0.09 1 0.999871 4.93641e-05

0.1 0 0.99907 7.09277e-05
0.1 0.05 0.999156 0.00106249
0.1 0.1 0.999253 0.00152135
0.1 0.15 0.999326 0.00148354
0.1 0.2 0.999393 0.00155477
0.1 0.25 0.999442 0.00148362
0.1 0.3 0.999505 0.00138375
0.1 0.35 0.999558 0.00132629
0.1 0.4 0.999604 0.00115765
0.1 0.45 0.999656 0.00098077
0.1 0.5 0.999693 0.000868143
0.1 0.55 0.999724 0.000727328
0.1 0.6 0.999749 0.000641231
0.1 0.65 0.999774 0.000505799
0.1 0.7 0.999799 0.000390745
0.1 0.75 0.999816 0.00030052
0.1 0.8 0.999831 0.000227717
0.1 0.85 0.999844 0.000166636
0.1 0.9 0.999856 0.00011325
0.1 0.95 0.999866 7.08945e-05
0.1 1 0.999875 4.44091e-05

0.15 0 0.99912 8.05712e-05
0.15 0.05 0.999202 0.00100032
0.15 0.1 0.999295 0.00142983
0.15 0.15 0.999365 0.00139236
0.15 0.2 0.999429 0.00146083
0.15 0.25 0.999476 0.00138756
0.15 0.3 0.999536 0.00128862
0.15 0.35 0.999587 0.00123699
0.15 0.4 0.999629 0.00108053
0.15 0.45 0.999679 0.00090364
0.15 0.5 0.999713 0.000796968
0.15 0.55 0.999743 0.000659559
0.15 0.6 0.999767 0.000584407
0.15 0.65 0.999791 0.000456064
0.15 0.7 0.999814 0.00034498
0.15 0.75 0.999831 0.000261501
0.15 0.8 0.999844 0.000192629
0.15 0.85 0.999857 0.000138578
0.15 0.9 0.999868 8.93718e-05
0.15 0.95 0.999878 5.66134e-05
0.15 1 0.999886 2.0456e-05

0.2 0 0.99917 8.35296e-05
0.2 0.05 0.999247 0.000942852
0.2 0.1 0.999335 0.00134201
0.2 0.15 0.999401 0.00130591
0.2 0.2 0.999461 0.00137092
0.2 0.25 0.999505 0.00130022
0.2 0.3 0.999562 0.00120284
0.2 0.35 0.99961 0.00115339
0.2 0.4 0.99965 0.00100765
0.2 0.45 0.999697 0.000842592
0.2 0.5 0.999729 0.000740042
0.2 0.55 0.999758 0.00061178
0.2 0.6 0.99978 0.000542078
0.2 0.65 0.999802 0.000419038
0.2 0.7 0.999824 0.000318129
0.2 0.75 0.99984 0.000239467
0.2 0.8 0.999852 0.000174782
0.2 0.85 0.999864 0.000131143
0.2 0.9 0.999874 8.48591e-05
0.2 0.95 0.999884 5.32843e-05
0.2 1 0.999891 9.35907e-06

0.25 0 0.999219 8.96451e-05
0.25 0.05 0.999292 0.000883436
0.25 0.1 0.999375 0.00125824
0.25 0.15 0.999436 0.00122447
0.25 0.2 0.999493 0.00128461
0.25 0.25 0.999534 0.00121939
0.25 0.3 0.999587 0.00112803
0.25 0.35 0.999632 0.00108226
0.25 0.4 0.99967 0.000947174
0.25 0.45 0.999714 0.000789655
0.25 0.5 0.999744 0.000691808
0.25 0.55 0.99977 0.000571911
0.25 0.6 0.999792 0.000507127
0.25 0.65 0.999812 0.00039111
0.25 0.7 0.999833 0.000295641
0.25 0.75 0.999848 0.000223308
0.25 0.8 0.999859 0.0001637
0.25 0.85 0.99987 0.000122463
0.25 0.9 0.99988 7.95994e-05
0.25 0.95 0.999889 5.02598e-05
0.25 1 0.999896 7.90211e-06

0.3 0 0.999269 9.61556e-05
0.3 0.05 0.999337 0.000822685
0.3 0.1 0.999414 0.00117228
0.3 0.15 0.999472 0.00114149
0.3 0.2 0.999524 0.00120138
0.3 0.25 0.999562 0.00114027
0.3 0.3 0.999612 0.00105624
0.3 0.35 0.999654 0.00101161
0.3 0.4 0.999689 0.000886095
0.3 0.45 0.99973 0.000738663
0.3 0.5 0.999759 0.000648052
0.3 0.55 0.999783 0.000536979
0.3 0.6 0.999803 0.000474984
0.3 0.65 0.999822 0.000366838
0.3 0.7 0.999841 0.000277316
0.3 0.75 0.999855 0.000209718
0.3 0.8 0.999866 0.000152894
0.3 0.85 0.999877 0.000114871
0.3 0.9 0.999886 7.44948e-05
0.3 0.95 0.999894 4.81576e-05
0.3 1 0.9999 8.68062e-06

0.35 0 0.999319 9.32778e-05
0.35 0.05 0.999382 0.00076085
0.35 0.1 0.999453 0.00108588
0.35 0.15 0.999507 0.00105663
0.35 0.2 0.999556 0.00111244
0.35 0.25 0.999591 0.00105479
0.35 0.3 0.999638 0.000977312
0.35 0.35 0.999677 0.000934578
0.35 0.4 0.999709 0.000819178
0.35 0.45 0.999747 0.000683419
0.35 0.5 0.999773 0.000598678
0.35 0.55 0.999796 0.000496188
0.35 0.6 0.999815 0.000437945
0.35 0.65 0.999833 0.000337122
0.35 0.7 0.99985 0.000253911
0.35 0.75 0.999863 0.000192558
0.35 0.8 0.999873 0.00014077
0.35 0.85 0.999883 0.000106659
0.35 0.9 0.999891 6.98139e-05
0.35 0.95 0.999899 4.54491e-05
0.35 1 0.999905 8.4574e-06

0.4 0 0.999368 9.71965e-05
0.4 0.05 0.999427 0.000700009
0.4 0.1 0.999493 0.000999742
0.4 0.15 0.999542 0.000972529
0.4 0.2 0.999587 0.00102626
0.4 0.25 0.99962 0.00097336
0.4 0.3 0.999663 0.000901776
0.4 0.35 0.999699 0.000864349
0.4 0.4 0.999728 0.000759152
0.4 0.45 0.999763 0.000633648
0.4 0.5 0.999788 0.000555249
0.4 0.55 0.999809 0.000459289
0.4 0.6 0.999826 0.00040469
0.4 0.65 0.999843 0.000313561
0.4 0.7 0.999859 0.00023392
0.4 0.75 0.999871 0.000176537
0.4 0.8 0.99988 0.000129177
0.4 0.85 0.999889 9.80144e-05
0.4 0.9 0.999897 6.27168e-05
0.4 0.95 0.999904 4.08841e-05
0.4 1 0.99991 8.78777e-06

0.45 0 0.999418 9.31055e-05
0.45 0.05 0.999472 0.000646079
0.45 0.1 0.999532 0.000920741
0.45 0.15 0.999577 0.000893789
0.45 0.2 0.999619 0.000941926
0.45 0.25 0.999649 0.000892708
0.45 0.3 0.999688 0.000826201
0.45 0.35 0.999721 0.000792544
0.45 0.4 0.999748 0.0006953
0.45 0.45 0.99978 0.000581185
0.45 0.5 0.999803 0.000511265
0.45 0.55 0.999822 0.000422871
0.45 0.6 0.999837 0.000373866
0.45 0.65 0.999853 0.000291698
0.45 0.7 0.999868 0.000216394
0.45 0.75 0.999879 0.000164821
0.45 0.8 0.999887 0.000121213
0.45 0.85 0.999895 9.11778e-05
0.45 0.9 0.999903 5.80432e-05
0.45 0.95 0.999909 3.67322e-05
0.45 1 0.999914 8.37202e-06

0.5 0 0.999467 9.37955e-05
0.5 0.05 0.999515 0.000593656
0.5 0.1 0.99957 0.000842034
0.5 0.15 0.999612 0.00081546
0.5 0.2 0.999649 0.000859591
0.5 0.25 0.999677 0.000813993
0.5 0.3 0.999712 0.000754308
0.5 0.35 0.999743 0.000723421
0.5 0.4 0.999768 0.000633595
0.5 0.45 0.999797 0.000532485
0.5 0.5 0.999817 0.000468317
0.5 0.55 0.999835 0.000386117
0.5 0.6 0.999849 0.000341526
0.5 0.65 0.999863 0.000265437
0.5 0.7 0.999876 0.000197329
0.5 0.75 0.999886 0.000149162
0.5 0.8 0.999894 0.000109336
0.5 0.85 0.999902 8.19308e-05
0.5 0.9 0.999908 5.16537e-05
0.5 0.95 0.999914 3.27296e-05
0.5 1 0.999919 8.40274e-06

0.55 0 0.999517 9.27603e-05
0.55 0.05 0.99956 0.000538879
0.55 0.1 0.99961 0.000756507
0.55 0.15 0.999647 0.000732143
0.55 0.2 0.999681 0.000771737
0.55 0.25 0.999706 0.000732642
0.55 0.3 0.999738 0.000680916
0.55 0.35 0.999765 0.000651573
0.55 0.4 0.999788 0.000568983
0.55 0.45 0.999814 0.000477444
0.55 0.5 0.999832 0.000419762
0.55 0.55 0.999848 0.00034665
0.55 0.6 0.99986 0.000306414
0.55 0.65 0.999873 0.000237527
0.55 0.7 0.999885 0.000176881
0.55 0.75 0.999894 0.000134908
0.55 0.8 0.999901 9.99483e-05
0.55 0.85 0.999908 7.45363e-05
0.55 0.9 0.999914 4.657e-05
0.55 0.95 0.999919 2.95804e-05
0.55 1 0.999923 8.3451e-06

0.6 0 0.999567 8.78251e-05
0.6 0.05 0.999606 0.000481372
0.6 0.1 0.99965 0.000675264
0.6 0.15 0.999683 0.000653247
0.6 0.2 0.999713 0.000689231
0.6 0.25 0.999735 0.000654064
0.6 0.3 0.999763 0.000607791
0.6 0.35 0.999788 0.000581149
0.6 0.4 0.999808 0.000506171
0.6 0.45 0.999831 0.000423223
0.6 0.5 0.999847 0.00037129
0.6 0.55 0.999861 0.000306848
0.6 0.6 0.999872 0.000270619
0.6 0.65 0.999883 0.000206838
0.6 0.7 0.999894 0.000152547
0.6 0.75 0.999902 0.000115383
0.6 0.8 0.999909 8.58191e-05
0.6 0.85 0.999914 6.49383e-05
0.6 0.9 0.999919 4.23242e-05
0.6 0.95 0.999924 2.73416e-05
0.6 1 0.999928 7.96055e-06

0.65 0 0.999617 8.29479e-05
0.65 0.05 0.999651 0.000420105
0.65 0.1 0.999689 0.000589378
0.65 0.15 0.999718 0.000571826
0.65 0.2 0.999744 0.000601399
0.65 0.25 0.999764 0.00057155
0.65 0.3 0.999789 0.000529191
0.65 0.35 0.99981 0.000506844
0.65 0.4 0.999827 0.000441428
0.65 0.45 0.999848 0.000370168
0.65 0.5 0.999862 0.000323588
0.65 0.55 0.999874 0.000268586
0.65 0.6 0.999884 0.000236292
0.65 0.65 0.999894 0.000182144
0.65 0.7 0.999903 0.000133464
0.65 0.75 0.99991 0.000101984
0.65 0.8 0.999916 7.52573e-05
0.65 0.85 0.999921 5.58212e-05
0.65 0.9 0.999925 3.71367e-05
0.65 0.95 0.999929 2.39569e-05
0.65 1 0.999933 7.55646e-06

0.7 0 0.999667 8.33253e-05
0.7 0.05 0.999696 0.000363481
0.7 0.1 0.999729 0.00050688
0.7 0.15 0.999753 0.00049185
0.7 0.2 0.999776 0.000516698
0.7 0.25 0.999793 0.000490738
0.7 0.3 0.999814 0.00045521
0.7 0.35 0.999832 0.000435813
0.7 0.4 0.999847 0.000380686
0.7 0.45 0.999864 0.000320213
0.7 0.5 0.999876 0.000281169
0.7 0.55 0.999887 0.000232842
0.7 0.6 0.999895 0.000205608
0.7 0.65 0.999904 0.000159111
0.7 0.7 0.999912 0.000118127
0.7 0.75 0.999918 9.08822e-05
0.7 0.8 0.999923 6.70384e-05
0.7 0.85 0.999927 5.03065e-05
0.7 0.9 0.999931 3.18893e-05
0.7 0.95 0.999934 2.17172e-05
0.7 1 0.999937 7.62807e-06

0.75 0 0.999716 7.63438e-05
0.75 0.05 0.99974 0.000306925
0.75 0.1 0.999767 0.000426918
0.75 0.15 0.999788 0.00041286
0.75 0.2 0.999807 0.0004339
0.75 0.25 0.999821 0.000411696
0.75 0.3 0.999839 0.000381343
0.75 0.35 0.999854 0.000362974
0.75 0.4 0.999867 0.000317484
0.75 0.45 0.999881 0.000267398
0.75 0.5 0.999891 0.00023582
0.75 0.55 0.9999 0.000196025
0.75 0.6 0.999907 0.000172449
0.75 0.65 0.999914 0.000132359
0.75 0.7 0.999921 9.75638e-05
0.75 0.75 0.999926 7.42523e-05
0.75 0.8 0.99993 5.59974e-05
0.75 0.85 0.999933 4.23378e-05
0.75 0.9 0.999936 2.74228e-05
0.75 0.95 0.999939 1.83765e-05
0.75 1 0.999942 7.02888e-06

0.8 0 0.999766 7.55434e-05
0.8 0.05 0.999785 0.000246055
0.8 0.1 0.999807 0.000342683
0.8 0.15 0.999823 0.00033003
0.8 0.2 0.999838 0.000347037
0.8 0.25 0.999849 0.000328463
0.8 0.3 0.999864 0.000305706
0.8 0.35 0.999876 0.000291178
0.8 0.4 0.999886 0.000254029
0.8 0.45 0.999898 0.000212681
0.8 0.5 0.999906 0.000187432
0.8 0.55 0.999913 0.000154615
0.8 0.6 0.999919 0.000136745
0.8 0.65 0.999924 0.000104132
0.8 0.7 0.99993 7.62538e-05
0.8 0.75 0.999934 5.71877e-05
0.8 0.8 0.999937 4.19183e-05
0.8 0.85 0.999939 3.16622e-05
0.8 0.9 0.999942 2.22804e-05
0.8 0.95 0.999944 1.54278e-05
0.8 1 0.999946 6.92354e-06

0.85 0 0.999816 7.02104e-05
0.85 0.05 0.99983 0.000188617
0.85 0.1 0.999846 0.00026113
0.85 0.15 0.999859 0.000252632
0.85 0.2 0.99987 0.000264374
0.85 0.25 0.999878 0.000251245
0.85 0.3 0.999889 0.000233689
0.85 0.35 0.999898 0.000223897
0.85 0.4 0.999906 0.000193152
0.85 0.45 0.999915 0.000161525
0.85 0.5 0.999921 0.000141965
0.85 0.55 0.999926 0.000119158
0.85 0.6 0.99993 0.000106915
0.85 0.65 0.999934 8.07074e-05
0.85 0.7 0.999938 5.88666e-05
0.85 0.75 0.999941 4.30465e-05
0.85 0.8 0.999944 3.21669e-05
0.85 0.85 0.999946 2.45452e-05
0.85 0.9 0.999948 1.78308e-05
0.85 0.95 0.999949 1.20148e-05
0.85 1 0.999951 6.43138e-06

0.9 0 0.999865 5.4919e-05
0.9 0.05 0.999874 0.000133125
0.9 0.1 0.999885 0.000182641
0.9 0.15 0.999893 0.000174846
0.9 0.2 0.999901 0.000181511
0.9 0.25 0.999907 0.000171768
0.9 0.3 0.999914 0.00016074
0.9 0.35 0.99992 0.000152781
0.9 0.4 0.999925 0.000131321
0.9 0.45 0.999931 0.000109889
0.9 0.5 0.999935 9.69313e-05
0.9 0.55 0.999938 8.11746e-05
0.9 0.6 0.999941 7.19564e-05
0.9 0.65 0.999944 5.49531e-05
0.9 0.7 0.999947 4.11804e-05
0.9 0.75 0.999949 3.12436e-05
0.9 0.8 0.999951 2.30667e-05
0.9 0.85 0.999952 1.82313e-05
0.9 0.9 0.999953 1.27599e-05
0.9 0.95 0.999954 8.94424e-06
0.9 1 0.999955 5.07891e-06

0.95 0 0.999914 3.88283e-05
0.95 0.05 0.999919 7.18625e-05
0.95 0.1 0.999925 9.41526e-05
0.95 0.15 0.999929 8.97198e-05
0.95 0.2 0.999933 9.36566e-05
0.95 0.25 0.999936 8.89668e-05
0.95 0.3 0.999939 8.30669e-05
0.95 0.35 0.999942 7.80446e-05
0.95 0.4 0.999945 6.79539e-05
0.95 0.45 0.999948 5.61468e-05
0.95 0.5 0.99995 5.02774e-05
0.95 0.55 0.999951 4.23167e-05
0.95 0.6 0.999953 3.75185e-05
0.95 0.65 0.999954 2.81133e-05
0.95 0.7 0.999956 2.28835e-05
0.95 0.75 0.999957 1.80693e-05
0.95 0.8 0.999957 1.45121e-05
0.95 0.85 0.999958 1.09264e-05
0.95 0.9 0.999959 7.67919e-06
0.95 0.95 0.999959 5.0401e-06
0.95 1 0.99996 3.61311e-06

1 0 0.999964 4.10156e-07
1 0.05 0.999964 4.10156e-07
1 0.1 0.999964 4.10156e-07
1 0.15 0.999964 4.10156e-07
1 0.2 0.999964 4.10156e-07
1 0.25 0.999964 4.10156e-07
1 0.3 0.999964 4.10156e-07
1 0.35 0.999964 4.10156e-07
1 0.4 0.999964 4.10156e-07
1 0.45 0.999964 4.10156e-07
1 0.5 0.999964 4.10156e-07
1 0.55 0.999964 4.10156e-07
1 0.6 0.999964 4.10156e-07
1 0.65 0.999964 4.10156e-07
1 0.7 0.999964 4.10156e-07
1 0.75 0.999964 4.10156e-07
1 0.8 0.999964 4.10156e-07
1 0.85 0.999964 4.10156e-07
1 0.9 0.999964 4.10156e-07
1 0.95 0.999964 4.10156e-07
1 1 0.999964 4.10156e-07



==> mix.txt <==
0.001 0.999147 0.00112501
0.002 0.999311 0.00126941
0.003 0.999424 0.00121155
0.004 0.999506 0.00106377
0.005 0.999561 0.000873467
0.006 0.9996 0.00083541
0.007 0.999628 0.000749
0.008 0.999651 0.000582252
0.009 0.999668 0.000493556
0.01 0.999677 0.000459793
0.02 0.999713 8.76521e-05
0.03 0.999717 1.6742e-05
0.04 0.999719 1.70823e-05
0.05 0.999722 1.84761e-05
0.06 0.999725 1.90528e-05
0.07 0.999727 2.04428e-05
0.08 0.99973 2.04109e-05
0.09 0.999732 2.09953e-05
0.1 0.999735 2.08109e-05
0.15 0.999748 2.08365e-05
0.2 0.99976 2.27309e-05
0.25 0.999773 2.44455e-05
0.3 0.999786 2.4917e-05
0.35 0.999798 2.47425e-05
0.4 0.999811 2.31076e-05
0.45 0.999824 2.36002e-05
0.5 0.999837 2.32471e-05
0.55 0.999849 2.16264e-05
0.6 0.999862 2.22797e-05
0.65 0.999875 2.22751e-05
0.7 0.999888 2.01863e-05
0.75 0.999901 1.95021e-05
0.8 0.999913 1.83934e-05
0.85 0.999926 1.7747e-05
0.9 0.999939 1.41449e-05
0.95 0.999952 1.08812e-05
1 0.999964 2.99535e-07



==> prn.txt <==
0.001 0.998971 1.83995e-05
0.002 0.998973 1.95171e-05
0.003 0.998974 2.10791e-05
0.004 0.998975 2.21221e-05
0.005 0.998975 2.2822e-05
0.006 0.998976 2.36957e-05
0.007 0.998977 2.42347e-05
0.008 0.998978 2.40634e-05
0.009 0.998979 2.46003e-05
0.01 0.99898 2.55003e-05
0.02 0.99899 3.02853e-05
0.03 0.999 3.26081e-05
0.04 0.99901 3.65033e-05
0.05 0.99902 4.61981e-05
0.06 0.99903 4.82997e-05
0.07 0.999039 5.36909e-05
0.08 0.999049 5.64568e-05
0.09 0.999059 6.17655e-05
0.1 0.999069 6.11384e-05
0.15 0.999119 6.62899e-05
0.2 0.999168 7.09808e-05
0.25 0.999218 8.16756e-05
0.3 0.999267 8.86032e-05
0.35 0.999317 9.25408e-05
0.4 0.999368 9.06643e-05
0.45 0.999417 9.49214e-05
0.5 0.999466 9.37222e-05
0.55 0.999516 8.65524e-05
0.6 0.999566 8.93007e-05
0.65 0.999616 9.21172e-05
0.7 0.999666 8.1488e-05
0.75 0.999715 7.7e-05
0.8 0.999765 7.30348e-05
0.85 0.999815 7.1746e-05
0.9 0.999864 5.75286e-05
0.95 0.999915 4.23956e-05
1 0.999964 2.99535e-07


